Discovery of a magnetar candidate X-ray pulsar in the Large Magellanic Cloud

During a systematic search for new X-ray pulsators in the XMM-Newton archive, we discovered a high amplitude ($PF\simeq86\%$) periodic ($P\simeq7.25\,\mathrm{s}$) modulation in the X-ray flux of 4XMM J045626.3-694723 (J0456 hereafter), a previously unclassified source in the Large Magellanic Cloud (LMC). The period of the modulation is strongly suggestive of a spinning neutron star (NS). The source was detected only during one out of six observations in 2018-2022. Based on an absorbed power-law spectral model with photon slope of $\Gamma\simeq 1.9$, we derive a 0.3-10 keV luminosity of $L_\mathrm{X}\simeq2.7\times10^{34}$ erg cm$^{-2}$ s$^{-1}$ for a distance of 50 kpc. The X-ray properties of J0456 are at variance with those of variable LMC X-ray pulsars hosted in high-mass X-ray binary systems with a Be-star companion. Based on SALT spectroscopic observations of the only optical object that matches the X-ray uncertainty region, we cannot completely rule out that J0456 is a NS accreting from a late-type (G8-K3) star, an as-yet-unobserved binary evolutionary outcome in the MCs. We show that the source properties are in better agreement with those of magnetars. J0456 may thus be second known magnetar in the LMC after SGR 0526-66.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
